Measurements of cosmic expansion and growth rate of structure from voids in the Sloan Digital Sky Survey between redshift 0.07 and 1.0

We present measurements of the anisotropic cross-correlation of galaxies and cosmic voids in data from the Sloan Digital Sky Survey Main Galaxy Sample (MGS), Baryon Oscillation Spectroscopic Survey (BOSS) and extended BOSS (eBOSS) luminous red galaxy catalogues from SDSS Data Releases 7, 12 and 16, covering the redshift range $0.07<z<1.0$. As in our previous work analysing voids in subsets of these data, we use a reconstruction method applied to the galaxy data before void-finding in order to remove selection biases when constructing the void samples. We report results of a joint fit to the multipole moments of the measured cross-correlation for the growth rate of structure, $f\sigma_8(z)$, and the ratio $D_\mathrm{M}(z)/D_\mathrm{H}(z)$ of the comoving angular diameter distance to the Hubble distance, in six redshift bins. For $D_\mathrm{M}/D_\mathrm{H}$, we are able to achieve a significantly higher precision than that obtained from analyses of the baryon acoustic oscillations (BAO) and galaxy clustering in the same datasets. Our growth rate measurements are of lower precision but still comparable with galaxy clustering results. For both quantities, the results agree well with the expectations for a $\Lambda$CDM model. Assuming a flat Universe, our results correspond to a measurement of the matter density parameter $\Omega_\mathrm{m}=0.337^{+0.026}_{-0.029}$. For more general models the degeneracy directions obtained are consistent with and complementary to those from other cosmological probes. These results consolidate void-galaxy cross-correlation measurements as a pillar of modern observational cosmology.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
